The large-scale monopole of the power spectrum in a Euclid-like survey: wide-angle effects, lensing, and the `finger of the observer'

Radial redshift-space distortions due to peculiar velocities and other light-cone effects shape the maps we build of the Universe. We address the open question of their impact onto the monopole moment of the galaxy power spectrum, $P_0(k)$. Specifically, we use an upgraded numerical implementation of the LIGER method to generate $140$ mock galaxy density fields for a full Euclid-like survey and we measure $P_0(k)$ in each of them utilising a standard estimator. We compare the spectra obtained by turning on and off different effects. Our results show that wide-angle effects due to radial peculiar velocities generate excess power above the level expected within the plane-parallel approximation. They are detectable with a signal-to-noise ratio of 2.7 for $k<0.02\,h$ Mpc$^{-1}$. Weak-lensing magnification also produces additional power on large scales which, if the current favourite model for the luminosity function of H$\alpha$ emitters turns out to be realistic, can only be detected with a signal-to-noise ratio of 1.3 at best. Finally, we demonstrate that measuring $P_0(k)$ in the standard of rest of the observer generates an additive component reflecting the kinematic dipole overdensity caused by the peculiar velocity. This component is characterised by a damped oscillatory pattern on large scales. We show that this `finger of the observer' effect is detectable in some redshift bins and suggest that its measurement could possibly open new research directions in connection with the determination of the cosmological parameters, the properties of the galaxy population under study, and the dipole itself.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
